Frankenstein: Advanced Wireless Fuzzing to Exploit New Bluetooth Escalation Targets

Wireless communication standards and implementations have a troubled history regarding security. Since most implementations and firmwares are closed-source, fuzzing remains one of the main methods to uncover Remote Code Execution (RCE) vulnerabilities in deployed systems. Generic over-the-air fuzzing suffers from several shortcomings, such as constrained speed, limited repeatability, and restricted ability to debug. In this paper, we present Frankenstein, a fuzzing framework based on advanced firmware emulation, which addresses these shortcomings. Frankenstein brings firmware dumps "back to life", and provides fuzzed input to the chip's virtual modem. The speed-up of our new fuzzing method is sufficient to maintain interoperability with the attached operating system, hence triggering realistic full-stack behavior. We demonstrate the potential of Frankenstein by finding three zero-click vulnerabilities in the Broadcom and Cypress Bluetooth stack, which is used in most Apple devices, many Samsung smartphones, the Raspberry Pis, and many others. Given RCE on a Bluetooth chip, attackers may escalate their privileges beyond the chip's boundary. We uncover a Wi-Fi/Bluetooth coexistence issue that crashes multiple operating system kernels and a design flaw in the Bluetooth 5.2 specification that allows link key extraction from the host. Turning off Bluetooth will not fully disable the chip, making it hard to defend against RCE attacks. Moreover, when testing our chip-based vulnerabilities on those devices, we find BlueFrag, a chip-independent Android RCE.

==> measurements/coverage_protofuzz.csv <==
1, 1357
2, 1471
3, 1484
5, 1486
7, 1508
16, 1511
17, 1574
18, 1577
20, 1578
21, 1579
27, 1592
28, 1594
34, 1598
60, 1724
64, 1738
70, 1753
74, 1754
75, 1899
88, 1900
95, 1906
100, 1908
107, 1909
110, 1928
116, 1929
127, 1931
148, 2025
170, 2045
173, 2057
183, 2059
188, 2064
190, 2066
197, 2067
221, 2127
233, 2130
234, 2133
243, 2139
278, 2146
293, 2147
295, 2154
308, 2156
316, 2165
334, 2167
344, 2172
351, 2174
376, 2183
385, 2184
387, 2187
394, 2188
399, 2196
401, 2203
407, 2222
418, 2227
420, 2228
429, 2267
453, 2268
489, 2271
502, 2300
516, 2330
532, 2353
534, 2356
538, 2360
559, 2384
560, 2386
569, 2389
617, 2392
648, 2425
690, 2429
726, 2431
750, 2452
751, 2453
764, 2462
766, 2463
807, 2487
813, 2578
823, 2579
830, 2584
858, 2592
876, 2593
879, 2597
907, 2599
934, 2600
942, 2604
963, 2605
986, 2612
1175, 2613
1188, 2626
1352, 2707
1556, 2708
1641, 2719
1691, 2720
1772, 2721
1776, 2722
1870, 2739
2014, 2743
2190, 2745
2378, 2746
2399, 2761
2499, 2762
2693, 2764
2808, 2768
2998, 2794
3001, 2795
3569, 2797
3733, 2801
3838, 2803
4328, 2804
4769, 2808
5165, 2809
5428, 2810
5788, 2812
6076, 2818
6150, 2819
6863, 2820
6947, 2822
7073, 2838
7269, 2839
7316, 2840
7519, 2849
7763, 2852
7933, 2860
8274, 2862
8570, 2864
9162, 2866
10034, 2868
10133, 2870
10955, 2872
12551, 2875
13107, 2879
14494, 2881
14535, 2885
14571, 2893
15031, 2902
15944, 2904
17012, 2906
17044, 2909
17446, 2914
19709, 2916
19712, 2917
19930, 2920
19947, 2926
21733, 2930
21960, 2938
23681, 2939
24059, 2942
25120, 2944
25977, 2946
26149, 2954
26435, 2955
27018, 2960
27861, 2961
28143, 2966
28956, 2967
30234, 2985
31121, 2987
32954, 2988
39334, 2989
40189, 2990
40253, 3000
41481, 3003
42539, 3004
43087, 3016
43258, 3018
44554, 3021
44965, 3024
45568, 3025
45948, 3027
46901, 3031
48890, 3035
49697, 3036
49778, 3051
53515, 3053
59691, 3054
62866, 3061
64415, 3063
64585, 3067
69031, 3069
69147, 3072
70124, 3074
70433, 3075
81495, 3079
85792, 3084
86125, 3100
87528, 3154
88352, 3155
95142, 3158
97317, 3162
97973, 3167
99319, 3168
101776, 3169
104128, 3170
119067, 3174
127232, 3178
135947, 3179
147248, 3182
147537, 3190
147956, 3192
153869, 3197
181894, 3198
202760, 3211
210643, 3220
216461, 3221
224433, 3228
238610, 3230
263070, 3236
263132, 3249
267125, 3264
301188, 3301
329207, 3310
347114, 3327
365336, 3328
369874, 3330
396854, 3332
399567, 3333
437649, 3341
453895, 3380
486890, 3397
494775, 3401
521853, 3405
525678, 3406
532085, 3407
603738, 3411
622424, 3412
660899, 3416
664046, 3422
814214, 3423
984641, 3432
984797, 3435
1025556, 3438
1165868, 3439
1217503, 3445
1307924, 3451
1434760, 3456
1438215, 3457
1447903, 3459
1598124, 3464
1667490, 3469
1669722, 3472
1734617, 3473
1747717, 3479
1890504, 3489
1993289, 3493
2086143, 3498
2106824, 3499
2356206, 3500
2640675, 3513
2690819, 3514
2732605, 3515
2798451, 3516
2946180, 3518
3048810, 3519


==> measurements/coverage_protofuzz_HCI.csv <==
1, 1612
2, 1634
4, 1638
7, 1640
23, 1714
24, 1899
35, 1902
40, 1969
44, 1977
75, 2006
78, 2056
79, 2060
98, 2063
121, 2074
143, 2077
153, 2101
202, 2102
204, 2104
209, 2107
210, 2108
219, 2183
220, 2195
222, 2316
243, 2327
244, 2328
250, 2350
274, 2352
287, 2358
291, 2385
300, 2386
302, 2409
309, 2415
310, 2425
311, 2485
314, 2488
325, 2502
326, 2503
332, 2517
336, 2519
346, 2549
357, 2638
360, 2645
361, 2647
374, 2648
376, 2654
380, 2668
393, 2700
413, 2702
423, 2703
425, 2708
435, 2710
443, 2713
445, 2717
489, 2718
495, 2731
520, 2733
532, 2734
592, 2735
595, 2736
623, 2746
628, 2748
633, 2749
646, 2758
691, 2764
716, 2765
724, 2768
746, 2777
761, 2865
763, 2868
766, 2887
769, 2895
819, 2904
823, 2909
832, 2910
921, 2911
937, 2924
1050, 2933
1059, 2934
1084, 2942
1117, 2954
1216, 2955
1250, 2968
1329, 2969
1364, 2971
1409, 2974
1479, 2994
1540, 2999
1632, 3000
1671, 3002
1854, 3004
1968, 3005
2106, 3007
2243, 3008
2370, 3010
2902, 3015
3252, 3021
3323, 3025
3334, 3027
3494, 3051
3875, 3052
3996, 3055
4046, 3071
4252, 3072
4264, 3083
4321, 3084
4339, 3100
5030, 3110
5040, 3136
5185, 3154
5482, 3157
5962, 3159
6470, 3161
6696, 3169
6715, 3173
6944, 3180
6951, 3182
7182, 3183
7260, 3186
7615, 3193
7737, 3195
7765, 3196
7863, 3197
8152, 3211
8224, 3213
8733, 3215
9206, 3216
9238, 3218
9263, 3220
10738, 3241
10904, 3244
11137, 3247
11164, 3248
11692, 3251
11836, 3259
12661, 3285
12809, 3290
13080, 3292
13465, 3404
13880, 3405
14578, 3406
14612, 3409
14904, 3411
15298, 3443
15386, 3446
15606, 3451
15859, 3452
16002, 3453
16065, 3501
16256, 3502
16704, 3510
16924, 3513
17646, 3514
18215, 3515
18490, 3523
19003, 3524
19017, 3525
19125, 3527
21272, 3530
21338, 3535
21441, 3536
21736, 3550
22083, 3551
22131, 3553
22405, 3557
24196, 3563
24745, 3565
25532, 3570
25691, 3574
26611, 3576
26999, 3577
27647, 3578
27750, 3580
28906, 3581
30164, 3584
30255, 3588
31406, 3591
32832, 3599
36431, 3600
36475, 3601
38028, 3603
42519, 3606
43180, 3608
44131, 3636
47262, 3638
50946, 3640
52242, 3643
53334, 3646
58323, 3648
60415, 3654
61043, 3656
61290, 3657
62303, 3659
64352, 3661
67128, 3664
67665, 3667
69395, 3669
74881, 3672
77317, 3676
91320, 3689
92442, 3693
93160, 3695
99817, 3696
100827, 3697
101432, 3703
103084, 3711
105353, 3712
110709, 3713
111501, 3714
116557, 3715
120400, 3720
130635, 3721
165069, 3727
170494, 3738
171789, 3747
172487, 3751
172918, 3752
172937, 3753
178125, 3757
181128, 3760
193785, 3777
197009, 3779
198236, 3780
211952, 3784
212685, 3791
240771, 3793
270967, 3795
285275, 3797
312848, 3860
338135, 3861
363888, 3865
417377, 3871
427591, 3874
431379, 3880
490943, 3881
503588, 3882
650039, 3884
685619, 3885
685744, 3887
694579, 3888
779530, 3891
820017, 3899
820424, 3900
821847, 3908
827501, 3910
835282, 3949
845947, 3950
866906, 3961
905172, 3967
1126801, 3968
1197890, 3977
1217202, 3978
1261845, 3980
1455499, 3985
1464819, 3986
1536778, 3988
1698641, 4016
1969499, 4020
1985789, 4023
1986527, 4025
2025236, 4026
2048952, 4031
2248912, 4039


==> measurements/coverage_randomFuzz.csv <==
1, 1300
2, 1365
21, 1368
44, 1373
44, 1439
64, 1442
81, 1444
196, 1523
217, 1563
275, 1571
296, 1574
316, 1598
352, 1601
382, 1605
395, 1614
438, 1632
454, 1705
550, 1713
574, 1714
616, 1738
682, 1745
682, 1757
724, 1773
796, 1775
1161, 1776
1204, 1779
1262, 1781
1289, 1783
1305, 1786
1435, 1813
1545, 1876
1574, 1878
1758, 1882
2133, 1900
2171, 1907
2253, 1908
2361, 2003
2376, 2052
2495, 2053
2667, 2074
2747, 2087
2865, 2094
3011, 2117
3281, 2118
3672, 2121
3709, 2122
3785, 2205
4000, 2207
4212, 2212
4324, 2336
4534, 2355
4662, 2356
4794, 2359
5349, 2360
5930, 2377
6047, 2378
6351, 2383
7274, 2403
7352, 2404
7596, 2405
7781, 2408
8175, 2419
8290, 2437
8666, 2438
8900, 2439
9264, 2494
9468, 2495
9577, 2501
9931, 2506
10030, 2508
10087, 2510
10625, 2519
10825, 2552
10837, 2559
11042, 2560
11717, 2563
12844, 2592
16808, 2622
19622, 2623
19832, 2624
19998, 2625
20931, 2627
28596, 2628
31376, 2709
31687, 2733
35654, 2738
41816, 2745
46824, 2746
53843, 2748
56813, 2753
58832, 2755
64815, 2756
64851, 2762
75045, 2763
78692, 2764
85726, 2765
101651, 2768
111631, 2770
119008, 2773
120237, 2800
132591, 2801
152102, 2802
183222, 2804
199339, 2807
204080, 2813
213840, 2814
231439, 2816
246531, 2817
270384, 2818
360166, 2819
364748, 2823
400270, 2832
401588, 2836
412490, 2840
451485, 2857
558162, 2863
561908, 2866
601735, 2870
697782, 2871
718428, 2885
730791, 2887
744928, 2888
751770, 2897
804835, 2899
805259, 2912
821836, 2925
822688, 2926
852316, 2958
902919, 2959
904348, 2960
918261, 2964
934263, 2973
964203, 2975
985926, 2985
988809, 2999
998809, 3006
1005925, 3009
1009884, 3012
1044768, 3013
1080476, 3016
1086124, 3017
1087734, 3020
1114313, 3026
1121139, 3028
1125177, 3031
1158087, 3038
1197728, 3043
1199166, 3045
1212284, 3046
1251556, 3048
1293058, 3052
1303281, 3056
1362857, 3057
1375618, 3059
1432961, 3063
1436461, 3065
1636546, 3066
1721255, 3069
1741234, 3075
1800248, 3077
1830715, 3078
1879179, 3080
1908313, 3082
1917697, 3086
2051999, 3089
2060239, 3095
2062600, 3096
2094007, 3102
2221403, 3108
2272380, 3111
2443151, 3113
2525156, 3124
2600159, 3125
2624068, 3140
2650820, 3142
2654558, 3144
2795367, 3152
2801006, 3153
2815278, 3154
2818800, 3155
2834875, 3160
2845836, 3161
3200335, 3166
3201130, 3182
3218532, 3190
3292366, 3197
3301730, 3198
3468176, 3211
3469635, 3224
3473662, 3226
3478887, 3228
3487306, 3230
3568501, 3231
3611891, 3232
3825085, 3247
3967680, 3251
4055590, 3256
4145036, 3260
4212050, 3312
4223718, 3313
4247063, 3314
4289422, 3318
4304439, 3319


==> measurements/frankenstein_sanitizer.csv <==
  0, 0.034625
  1, 0.035422
  2, 0.035010
  3, 0.039823
  4, 0.032372
  5, 0.038558
  6, 0.035952
  7, 0.033803
  8, 0.033821
  9, 0.033661
 10, 0.036079
 11, 0.033933
 12, 0.032685
 13, 0.033091
 14, 0.033426
 15, 0.033595
 16, 0.033377
 17, 0.033573
 18, 0.033685
 19, 0.033470
 20, 0.048254
 21, 0.033049
 22, 0.034723
 23, 0.033263
 24, 0.033167
 25, 0.033803
 26, 0.033128
 27, 0.031321
 28, 0.032767
 29, 0.037071
 30, 0.032732
 31, 0.043816
 32, 0.032959
 33, 0.034246
 34, 0.032400
 35, 0.037888
 36, 0.034451
 37, 0.033920
 38, 0.033252
 39, 0.035900
 40, 0.033133
 41, 0.034118
 42, 0.032747
 43, 0.034086
 44, 0.035734
 45, 0.037521
 46, 0.036568
 47, 0.032972
 48, 0.033097
 49, 0.039223
 50, 0.035064
 51, 0.040125
 52, 0.032683
 53, 0.039043
 54, 0.033998
 55, 0.033890
 56, 0.033071
 57, 0.035999
 58, 0.033288
 59, 0.033178
 60, 0.033377
 61, 0.033237
 62, 0.032976
 63, 0.033145
 64, 0.033350
 65, 0.037996
 66, 0.033958
 67, 0.032071
 68, 0.035516
 69, 0.033219
 70, 0.035283
 71, 0.033154
 72, 0.049780
 73, 0.035482
 74, 0.031795
 75, 0.032786
 76, 0.035801
 77, 0.032357
 78, 0.033981
 79, 0.032894
 80, 0.051193
 81, 0.033570
 82, 0.033396
 83, 0.035294
 84, 0.043907
 85, 0.035650
 86, 0.035078
 87, 0.033056
 88, 0.031682
 89, 0.033228
 90, 0.032770
 91, 0.033012
 92, 0.032940
 93, 0.034787
 94, 0.033101
 95, 0.033077
 96, 0.034350
 97, 0.033806
 98, 0.032551
 99, 0.046507
100, 0.035659
101, 0.044778
102, 0.031986
103, 0.033303
104, 0.032935
105, 0.035115
106, 0.035360
107, 0.034220
108, 0.033075
109, 0.035293
110, 0.033055
111, 0.032917
112, 0.033304
113, 0.032863
114, 0.035330
115, 0.040755
116, 0.035492
117, 0.036040
118, 0.035312
119, 0.039907
120, 0.038618
121, 0.034092
122, 0.041808
123, 0.040592
124, 0.036951
125, 0.038307
126, 0.037136
127, 0.035838
128, 0.039115
129, 0.036711
130, 0.034822
131, 0.036602
132, 0.035743
133, 0.036823
134, 0.048751
135, 0.040191
136, 0.035958
137, 0.036775
138, 0.037539
139, 0.036609
140, 0.038447
141, 0.036664
142, 0.036583
143, 0.037179
144, 0.036825
145, 0.041132
146, 0.036614
147, 0.038142
148, 0.037800
149, 0.039949
150, 0.039145
151, 0.036738
152, 0.034772
153, 0.036371
154, 0.040640
155, 0.037514
156, 0.036400
157, 0.045438
158, 0.037352
159, 0.035965
160, 0.038325
161, 0.037520
162, 0.035311
163, 0.036594
164, 0.033619
165, 0.038812
166, 0.041905
167, 0.037623
168, 0.037813
169, 0.034274
170, 0.039027
171, 0.050206
172, 0.035990
173, 0.037188
174, 0.041911
175, 0.039625
176, 0.035547
177, 0.041435
178, 0.037682
179, 0.037911
180, 0.044662
181, 0.036136
182, 0.035211
183, 0.040053
184, 0.044587
185, 0.035679
186, 0.042196
187, 0.036989
188, 0.035810
189, 0.034329
190, 0.035380
191, 0.033949
192, 0.043723
193, 0.035725
194, 0.036422
195, 0.034404
196, 0.037344
197, 0.039903
198, 0.042558
199, 0.037634
200, 0.037955
201, 0.036208
202, 0.037073
203, 0.038167
204, 0.036992
205, 0.046089
206, 0.036008
207, 0.038170
208, 0.038290
209, 0.036240
210, 0.044806
211, 0.037993
212, 0.036916
213, 0.039447
214, 0.038769
215, 0.038019
216, 0.040176
217, 0.036128
218, 0.039989
219, 0.035833
220, 0.035912
221, 0.031723
222, 0.034268
223, 0.036900
224, 0.034716
225, 0.036499
226, 0.034495
227, 0.034951
228, 0.033918
229, 0.034620
230, 0.039640
231, 0.036181
232, 0.033855
233, 0.036912
234, 0.034670
235, 0.035156
236, 0.036090
237, 0.040333
238, 0.036740
239, 0.034720
240, 0.034635
241, 0.034528
242, 0.034712
243, 0.034780
244, 0.035240
245, 0.036975
246, 0.034758
247, 0.035903
248, 0.036063
249, 0.043931
250, 0.041690
251, 0.038475
252, 0.035412
253, 0.034464
254, 0.037433
255, 0.034708
256, 0.051914
257, 0.037204
258, 0.035718
259, 0.037568
260, 0.033990
261, 0.035005
262, 0.037459
263, 0.033901
264, 0.033547
265, 0.033386


==> measurements/plain.csv <==
  0, 0.023099
  1, 0.029668
  2, 0.023173
  3, 0.021898
  4, 0.021219
  5, 0.024386
  6, 0.022501
  7, 0.022819
  8, 0.022601
  9, 0.023213
 10, 0.023497
 11, 0.023217
 12, 0.022780
 13, 0.022377
 14, 0.022944
 15, 0.022151
 16, 0.022145
 17, 0.023000
 18, 0.032967
 19, 0.021708
 20, 0.037104
 21, 0.022177
 22, 0.022009
 23, 0.022264
 24, 0.022262
 25, 0.022223
 26, 0.022754
 27, 0.024963
 28, 0.021998
 29, 0.031418
 30, 0.022076
 31, 0.023178
 32, 0.021778
 33, 0.021742
 34, 0.022102
 35, 0.023767
 36, 0.022453
 37, 0.024572
 38, 0.023500
 39, 0.024363
 40, 0.021912
 41, 0.029306
 42, 0.022027
 43, 0.021776
 44, 0.024082
 45, 0.024535
 46, 0.023522
 47, 0.022611
 48, 0.022241
 49, 0.021959
 50, 0.022522
 51, 0.022250
 52, 0.021960
 53, 0.023023
 54, 0.021621
 55, 0.022875
 56, 0.022663
 57, 0.024228
 58, 0.022955
 59, 0.022154
 60, 0.021902
 61, 0.021875
 62, 0.021774
 63, 0.022003
 64, 0.022450
 65, 0.022799
 66, 0.022703
 67, 0.021998
 68, 0.022333
 69, 0.024781
 70, 0.022845
 71, 0.036022
 72, 0.039292
 73, 0.022694
 74, 0.021778
 75, 0.022179
 76, 0.022029
 77, 0.022521
 78, 0.027123
 79, 0.022182
 80, 0.025021
 81, 0.022294
 82, 0.023352
 83, 0.023046
 84, 0.022047
 85, 0.021798
 86, 0.025603
 87, 0.021889
 88, 0.021871
 89, 0.024089
 90, 0.022160
 91, 0.021980
 92, 0.021959
 93, 0.022777
 94, 0.022273
 95, 0.021852
 96, 0.022469
 97, 0.021903
 98, 0.022347
 99, 0.023274
100, 0.022724
101, 0.023935
102, 0.022405
103, 0.022021
104, 0.021958
105, 0.022185
106, 0.022868
107, 0.021664
108, 0.021788
109, 0.024029
110, 0.022068
111, 0.022245
112, 0.021957
113, 0.022096
114, 0.025619
115, 0.023260
116, 0.024010
117, 0.030592
118, 0.023202
119, 0.027513
120, 0.025572
121, 0.023888
122, 0.025842
123, 0.025809
124, 0.028050
125, 0.024835
126, 0.023644
127, 0.025805
128, 0.026773
129, 0.024451
130, 0.024816
131, 0.025556
132, 0.024434
133, 0.023797
134, 0.026727
135, 0.026523
136, 0.023516
137, 0.024912
138, 0.029247
139, 0.026191
140, 0.024816
141, 0.026644
142, 0.025364
143, 0.026440
144, 0.024314
145, 0.027264
146, 0.031059
147, 0.026015
148, 0.025046
149, 0.025115
150, 0.025064
151, 0.031906
152, 0.025524
153, 0.026676
154, 0.026812
155, 0.023432
156, 0.024660
157, 0.025340
158, 0.024675
159, 0.028326
160, 0.024428
161, 0.025225
162, 0.024324
163, 0.025794
164, 0.025031
165, 0.025044
166, 0.037401
167, 0.023665
168, 0.025704
169, 0.026363
170, 0.024845
171, 0.041046
172, 0.026286
173, 0.024140
174, 0.025865
175, 0.023502
176, 0.034040
177, 0.025079
178, 0.025044
179, 0.025474
180, 0.026162
181, 0.025902
182, 0.025296
183, 0.028153
184, 0.024239
185, 0.028765
186, 0.026950
187, 0.025761
188, 0.025530
189, 0.023121
190, 0.025017
191, 0.024291
192, 0.024387
193, 0.024328
194, 0.023417
195, 0.023388
196, 0.029110
197, 0.026691
198, 0.027203
199, 0.025846
200, 0.024088
201, 0.024895
202, 0.027112
203, 0.024575
204, 0.030996
205, 0.026056
206, 0.026379
207, 0.025302
208, 0.027267
209, 0.034732
210, 0.024957
211, 0.026213
212, 0.037409
213, 0.023405
214, 0.024970
215, 0.023480
216, 0.025776
217, 0.026955
218, 0.026295
219, 0.024776
220, 0.025044
221, 0.027291
222, 0.023236
223, 0.023145
224, 0.024143
225, 0.029028
226, 0.022820
227, 0.023027
228, 0.024429
229, 0.023623
230, 0.025922
231, 0.023088
232, 0.023980
233, 0.030012
234, 0.034070
235, 0.024821
236, 0.028326
237, 0.023637
238, 0.023812
239, 0.023944
240, 0.023184
241, 0.023476
242, 0.024282
243, 0.024174
244, 0.024797
245, 0.023794
246, 0.024167
247, 0.036286
248, 0.027524
249, 0.023158
250, 0.024219
251, 0.023119
252, 0.024008
253, 0.024233
254, 0.025592
255, 0.023868
256, 0.038489
257, 0.023324
258, 0.023172
259, 0.024986
260, 0.023207
261, 0.023332
262, 0.024246
263, 0.024948
264, 0.022671
265, 0.022820


==> measurements/uc_sanitizer.csv <==
  0, 0.155651
  1, 0.152421
  2, 0.165105
  3, 0.155282
  4, 0.145890
  5, 0.239315
  6, 0.172658
  7, 0.166893
  8, 0.155505
  9, 0.174874
 10, 0.163216
 11, 0.168040
 12, 0.148435
 13, 0.174170
 14, 0.154274
 15, 0.167199
 16, 0.153887
 17, 0.156421
 18, 0.156732
 19, 0.154012
 21, 0.151781
 22, 0.157201
 23, 0.156823
 24, 0.168207
 25, 0.157623
 26, 0.151432
 27, 0.141757
 28, 0.150754
 29, 0.152284
 30, 0.154643
 31, 0.163593
 32, 0.154171
 33, 0.196346
 34, 0.153823
 35, 0.155006
 36, 0.156841
 37, 0.153737
 38, 0.154820
 39, 0.152621
 40, 0.153818
 41, 0.154836
 42, 0.154437
 43, 0.167596
 44, 0.183811
 45, 0.152495
 46, 0.176886
 47, 0.138807
 48, 0.157950
 49, 0.159758
 50, 0.170774
 51, 0.161615
 52, 0.158196
 53, 0.173562
 54, 0.155673
 55, 0.151463
 56, 0.156058
 57, 0.167723
 58, 0.153880
 59, 0.172432
 60, 0.152224
 61, 0.191155
 62, 0.159451
 63, 0.174024
 64, 0.157719
 65, 0.171109
 66, 0.170542
 67, 0.146724
 68, 0.155894
 69, 0.153890
 70, 0.168113
 71, 0.154276
 73, 0.165220
 74, 0.150910
 75, 0.156569
 76, 0.162173
 77, 0.164166
 78, 0.154241
 79, 0.152935
 80, 0.164536
 81, 0.162734
 82, 0.161050
 83, 0.172131
 84, 0.155328
 85, 0.160756
 86, 0.166948
 87, 0.167003
 88, 0.151967
 89, 0.165557
 90, 0.153853
 91, 0.160863
 92, 0.157894
 93, 0.183739
 94, 0.159855
 95, 0.164228
 96, 0.169212
 97, 0.175315
 98, 0.232505
 99, 0.172392
100, 0.166894
101, 0.154780
102, 0.149191
103, 0.170131
104, 0.154023
105, 0.169663
106, 0.164504
107, 0.170604
108, 0.154765
109, 0.175875
110, 0.152403
111, 0.156988
112, 0.156039
113, 0.184378
114, 0.166696
115, 0.178106
116, 0.168997
117, 0.172484
118, 0.173795
119, 0.221976
120, 0.160319
121, 0.164969
122, 0.227877
123, 0.173794
124, 0.171963
125, 0.180697
126, 0.158020
127, 0.173465
128, 0.202575
129, 0.167237
130, 0.157049
131, 0.167647
132, 0.182467
133, 0.170410
134, 0.170796
135, 0.193874
136, 0.157829
137, 0.172698
138, 0.189157
139, 0.169355
140, 0.169105
141, 0.166078
142, 0.175809
143, 0.175123
144, 0.179113
145, 0.171569
146, 0.182426
147, 0.160550
148, 0.163949
149, 0.211047
150, 0.172464
151, 0.174720
152, 0.167219
153, 0.181637
154, 0.192225
155, 0.176651
156, 0.161560
157, 0.200146
158, 0.169884
159, 0.171787
160, 0.189633
161, 0.190486
162, 0.171298
163, 0.185370
164, 0.168440
165, 0.163005
166, 0.231103
167, 0.164268
168, 0.179514
169, 0.166136
170, 0.193173
172, 0.184943
173, 0.195231
174, 0.168741
175, 0.179798
176, 0.187143
177, 0.171997
178, 0.179521
179, 0.181987
180, 0.172705
181, 0.178391
182, 0.163265
183, 0.180018
184, 0.171222
185, 0.186376
186, 0.174976
187, 0.181829
188, 0.170671
189, 0.164674
190, 0.174332
191, 0.158981
192, 0.191401
193, 0.175450
194, 0.190053
195, 0.165782
196, 0.170063
197, 0.208041
198, 0.180361
199, 0.169606
200, 0.181514
201, 0.181666
202, 0.183198
203, 0.171121
204, 0.202201
205, 0.166942
206, 0.191435
207, 0.189106
208, 0.176723
209, 0.186700
210, 0.169032
211, 0.180887
212, 0.178437
213, 0.164557
214, 0.181735
215, 0.179224
216, 0.181466
217, 0.189599
218, 0.184192
219, 0.194355
220, 0.179544
221, 0.167900
222, 0.192561
223, 0.171670
224, 0.170323
225, 0.188787
226, 0.166285
227, 0.163957
228, 0.171272
229, 0.180934
230, 0.182265
231, 0.155725
232, 0.156105
233, 0.173307
234, 0.166471
235, 0.159345
236, 0.157348
237, 0.146319
238, 0.156228
239, 0.161213
240, 0.169271
241, 0.148042
242, 0.180755
243, 0.179085
244, 0.170746
245, 0.171003
246, 0.160683
247, 0.161845
248, 0.166752
249, 0.160970
250, 0.163709
251, 0.157714
252, 0.159347
253, 0.166710
254, 0.191046
255, 0.181821
257, 0.166673
258, 0.165234
259, 0.160333
260, 0.172508
261, 0.165087
262, 0.184283
263, 0.179870
264, 0.156608
265, 0.164775

